A Late-time Radio Survey of Short GRBs at $z<0.5$: New Constraints on the Remnants of Neutron Star Mergers

Massive, rapidly-spinning magnetar remnants produced as a result of binary neutron star (BNS) mergers may deposit a fraction of their energy into the surrounding kilonova ejecta, powering a synchrotron radio signal from the interaction of the ejecta with the circumburst medium. We present 6.0 GHz Very Large Array (VLA) observations of nine, low-redshift short gamma-ray bursts (SGRBs; $z<0.5$) on rest-frame timescales of $\approx2.4-13.9$ yr following the bursts. We place $3\sigma$ limits on radio continuum emission of $F_{\nu}\lesssim6-20\,\mu$Jy at the burst positions, or $L_{\nu}\lesssim(0.6-8.3)\times10^{28}$erg s$^{-1}$Hz$^{-1}$. Comparing these limits with new light curve modeling which properly incorporates relativistic effects, we obtain limits on the energy deposited into the ejecta of $E_{ej}\lesssim(0.6-6.7)\times 10^{52}$erg ($E_{ej}\lesssim(1.8-17.6)\times10^{52}$erg) for an ejecta mass of $0.03\,M_{\odot}$ ($0.1\,M_{\odot}$). We present a uniform re-analysis of 27 SGRBs with $5.5-6.0$ GHz observations, and find that $\gtrsim50\%$ of SGRBs did not form stable magnetar remnants in their mergers. Assuming SGRBs are produced by BNS mergers drawn from the Galactic BNS population plus an additional component of high-mass GW194025-like mergers in a fraction $f_{GW190425}$ of cases, we place constraints on the maximum mass of a non-rotating neutron star (NS) ($M_{TOV}$), finding $M_{TOV}\lesssim2.23\,M_{\odot}$ for $f_{GW190425}=0.4$; this limit increases for larger values of $f_{GW190425}$. The detection (or lack thereof) of radio remnants in untargeted surveys such as the VLA Sky Survey (VLASS) could provide more stringent constraints on the fraction of mergers that produce stable remnants. If $\gtrsim30-300$ radio remnants are discovered in VLASS, this suggests that SGRBs are a biased population of BNS mergers in terms of the stability of the remnants they produce.

==> comments.txt <==
This paper examines the late time radio emission from 27 short gamma-ray bursts, with the goal of constraining the likelihood of a neutron star remnant after the merger occurs. In particular, they constrain the energy in the ejecta, which is expected to shock with the external medium and peak in the radio on ~years timescales. The lack of any radio emission places constraints on the presence of a NS remnant (and M_TOV), since such a remnant is expected to pump energy into the ejecta and potentially shine more brightly in the radio at late times. This paper is an important piece of work that has implications for the fundamental physics of neutron stars and neutron star mergers.

I recommend this paper for publication after a few clarifications and points are addressed.

Reply: We thank the referee for the insightful report. We took all of the comments to heart and have taken the past two weeks to make appropriate changes, with replies in-line below. We hope that the manuscript is now acceptable for publication.

My main concern is with the robustness of the results given - as the authors point out themselves - the degeneracy in the fitted parameters for the afterglow, as well as the chosen values of the fiducial parameters used for some bursts (particularly those with no secure redshifts and/or lacking afterglow data).


For example, the authors address to some extent how the value of epsilon_B affects their results, although it is not clear why they choose an epsilon_B = 0.1 as a default, when there is ample evidence (including from GW170817 and from some of their own fits) that epsilon_B can be much (orders of magnitude) lower.

-- Reply: The referee's point is well taken. We attempt to clarify the text and change our choice of fiducial epsilon_B (see below for motivation). We redo the entire analysis based on epsilon_B = 0.01 (instead of the former 0.1) and re-calculate our Eej and MTOV constraints. We also redo the circumburst density calculations for epsilon_B = 0.01 to be fully self-consistent. The effect of lowering epsilon_B has a very small effect on the Eej values, raising the values by a factor of a few (less than 3).

Between submission and now, we further found that a bug was in our original submission such that we were only including the 9 short GRBs in the MTOV calculations, as opposed to the full 27 with constraints. The end result is that our limits are significantly more constraining, with MTOV < 2.23 (2-sigma). We have updated the abstract and all numbers throughout the text to reflect this point and are certain the numbers are correct now. We apologize for the confusion!

Relatedly, there is some back and forth/confusion about when they fit for epsilon_B and when they choose a given value. Can the authors clarify (e.g. in section 4.2) how they have treated this parameter and why?

-- Reply: We agree that epsilon_B = 0.1 may not be the best choice, and have redone the analysis with epsilon_B = 0.01. This is primarily motivated by the fact that for the few short GRBs which do have X-ray, optical and radio detections (e.g., GRBs 050724A and 140903A), applying the forward shock model demands values of epsilon_B which are < 0.1. However, in Fong+ 2015, we showed that values as low as epsilon_B = 10^-3 do not work for the majority of short GRBs. Thus, we employ a new, fiducial value of epsilon_B = 0.01 on which we base all of our remaining analysis, and modify the text accordingly to highlight the caveats of having to fix this value. We have added a paragraph in Section 4.2 to clarify these points and motivate our choices. 

For all inferences on Eej, we use the value of epsilon_B listed in Table 2. For Figure 3 only, we explore how the varying epsilon_B changes our inferences on Eej (but we use the corresponding Table 2 values only for our downstream analysis and conclusions). We have tried to clarify this in the text.

In addition, the authors do not address how the parameter epsilon_e affects their results (as it certainly will). This parameters seems to be set at 0.1 for all of their analysis and there does not seem to be sufficient justification for why, or a discussion of how changing that value might affect their constraints.

-- Reply:
An electron acceleration efficiency of epsilon_e ~ 0.1 is fairly well motivated by previous modeling of GRB afterglows (e.g. Panaitescu & Kumar 2001; Ryan et al. 2015) and other transrelativistic explosions like jetted tidal disruption events (Metzger et al. 2012), though there is admittedly some degeneracy with other parameters.  Perhaps more convincingly, first-principles particle-in-cell simulations of relativistic shocks propagating into weakly magnetized plasma characteristic of ISM (e.g. Spitkovsky 2008 -
http://adsabs.net/abs/2008ApJ...682L...5S ) find a fraction epsilon_e ~ 0.1 of the shock energy goes into a non-thermal tail of electrons.  The robustness of this result motivates our assumption of a fixed epsilon_e = 0.1.  We have commented on this assumption in the text in section 4.2.

Importantly for the radio emission, this can affect their synchrotron self-absorption estimates (i.e. whether SSA will matter or not).

-- Reply:
Lower values of epsilon_e and/or epsilon_B act to lower the (optically-thin) synchrotron luminosity. Therefore reducing either or both of these micro-physical parameters would only make SSA even less important (the effect of SSA is already irrelevant for most of the parameter space of relevance). See also additional response regarding SSA below.

In the last paragraph of section 5.2, the authors discuss their assumption of perfect coupling between magnetar spin down energy and energy deposited in the ejecta. Could the authors expand on why this efficiency being less than 1 would offer even tighter constraints? That explanation was not clear and this paragraph could use further justification for why zeta = 1 is reasonable.

-- Reply:
In standard settings, the magnetar spin-down energy is extracted through an ultra-relativistic wind akin to pulsars. If a large fraction, (1-\zeta), manages to decouple from the surrounding kilonova ejecta then this component would not be significantly baryon loaded and would instead emerge as an ultra-relativistic outflow. At late times (t > tdec) the light-curves would be unaffected by whether some fraction of the energy comes out as an ultra-relativistic vs a sub-relativistic outflow because the blastwave dynamics are deep within the Sedov-Taylor regime, which depends only on the total "explosion" energy (total of both components, which is still 100% of the spin-down energy). At earlier times (t < tdec), the lightcurve is determined by the highest velocity material in the outflow. If more energy is put into faster outflow components (such as an ultra-relativistic wind) then the model light-curve would predict even higher fluxes. This would therefore provide even tighter constraints given the radio non-detections. We address this in section 5.2. 

It's not clear to me that the way the authors address synchrotron self-absorption and its relevance (e.g. paragraph 7 in section 3) is sufficient. Could the authors add some justification for their methods here?

-- Reply:
Our treatment of synchrotron self-absorption is based on a common approximation that captures the physical essence of the effect (i.e. that incoherent radiation cannot exceed it's "thermal" equivalent), while vastly simplifying the calculations. This approximation neglects details of the electron distribution function and geometric factors, both of which are of only minor importance. For example, in the non-relativistic spherically-symmetric regime our adopted approximation is correct to within a numerical factor:
(2/(p+1))*Gamma(p/4+19/12)*Gamma(p/4-1/12)/(Gamma(p/4+1)*Gamma(p/4+11/6))
of the exact expression (e.g. Rybicki & Lightman). The value of this numerical correction ranges between 0.5-1.2 for physically-viable values of p between p=2 and p=3, illustrating that this is only a small order-unity correction.
As a final point, we note that synchrotron self-absorption is only relevant in relatively extreme regions of the parameter-space of interest (very large Eej and low density) which are robustly ruled out regardless of this exact treatment of SSA. We address our treatment of synchrotron self-absorption in a footnote in section 3.


Overall, I think this is publication-worthy work in the sense that this is the best that can be done with the available data. However, the paper needs a little more justification for some of the parameter choices and discussion of how these choices and their methodology affects the constraints.

Reply: In addition to the referee's comments, we have added some extra references throughout the text that have been brought to our attention by the community.

-- Dig through "cite my paper emails" and add refs at appropriate places



